A large population of strongly lensed faint submillimetre galaxies in future dark energy surveys inferred from JWST imaging

Bright galaxies at sub-millimetre wavelengths from Herschel are now well known to be predominantly strongly gravitationally lensed. The same models that successfully predicted this strongly lensed population also predict about one percent of faint $450{\mu}$m-selected galaxies from deep James Clerk Maxwell Telescope (JCMT) surveys will also be strongly lensed. Follow-up ALMA campaigns have so far found one potential lens candidate, but without clear compelling evidence e.g. from lensing arcs. Here we report the discovery of a compelling gravitational lens system confirming the lensing population predictions, with a $z_{s} = 3.4 {\pm} 0.4$ submm source lensed by a $z_{spec} = 0.360$ foreground galaxy within the COSMOS field, identified through public JWST imaging of a $450{\mu}$m source in the SCUBA-2 Ultra Deep Imaging EAO Survey (STUDIES) catalogue. These systems will typically be well within the detectable range of future wide-field surveys such as Euclid and Roman, and since sub-millimetre galaxies are predominantly very red at optical/near-infrared wavelengths, they will tend to appear in near-infrared channels only. Extrapolating to the Euclid-Wide survey, we predict tens of thousands of strongly lensed near-infrared galaxies. This will be transformative for the study of dusty star-forming galaxies at cosmic noon, but will be a contaminant population in searches for strongly lensed ultra-high-redshift galaxies in Euclid and Roman.

==> readme.txt <==
This contains all source files for the final version of the paper "A large population of strongly lensed faint submillimetre galaxies in future dark energy surveys inferred from JWST imaging" for publication in MNRAS.

figures               - directory containing all of the figures in PDF format.
00README.XXX          - file for using "nohypertex" formatting.
bibliography.bib      - bibliography for the paper.
main_paper.bbl        - .bbl version of the bibliography.
main_paper.text       - main .tex file for the paper.
mnras.bst & mnras.cls - MNRAS required files.
readme.txt            - this file.
